Fog to cloud and network coded based architecture: Minimizing data download time for smart mobility

Industry 4.0 applications foster new business opportunities but they also pose new and challenging requirements, such as low latency communications and highly reliable systems. They enable to exploit novel wireless technologies (5G), but it would also be crucial to rely on architectures that appropriately support them. Thus, the combination of fog and cloud computing is emerging as one potential solution. It can dynamically allocate the workload depending on the specific needs of each application. Our main goal is to provide a highly reliable and dynamic architecture, which minimizes the time that an end node or user, for instance a car in a smart mobility application, spends in downloading the required data. In order to achieve this, we have developed an optimal distribution algorithm that decides, based on multiple parameters of the proposed system model, the amount of information that should be stored at, or retrieved from, each node to minimize the data download time. Our scheme exploits Network Coding (NC) as a tool for data distribution, as a key enabler of the proposed solution. We compare the performance of our proposed scheme with other alternative solutions, and the results show that there is a clear gain in terms of the download time.

==> Figures/data/downtime_clouds.dat <==
0	4.40514269299675	2.14916837776073	2.02438455448071	7.44702773054501	4.04282816839636	3.95057499394923
1	4.08697895674925	1.98264934033604	1.85656955017502	6.59119637044187	3.40983046006725	3.30914285684822
2	3.66744147731792	1.84802182063848	1.71489784024908	5.64074090803838	2.95167336541526	2.84138218667882
3	3.72248317820003	1.72566541178394	1.58790897376621	4.97938773990599	2.61806188075818	2.50161628853303
4	3.29367317322083	1.63502298321251	1.49426460777261	4.77425674502595	2.37395768895483	2.25079732019883
5	3.35698758996469	1.55236094468721	1.40529133788072	4.36699793835697	2.15684219965117	2.02876273428176
6	2.93133463736111	1.47479206542490	1.32558007202110	4.03331800056847	1.99643450810548	1.86303298634800
7	2.95877380677903	1.40798560959965	1.25995358096797	3.70186118657524	1.86344791630896	1.72403365225687
8	2.93964182916517	1.34191961692829	1.19410927181582	3.71002608670761	1.73677828100613	1.59606044144541
9	2.52227762814492	1.29233565030528	1.14314348611486	3.32456834170284	1.65482192830849	1.50734811930862
10	2.51499901480128	1.24480710276195	1.08996500761592	3.34863566983075	1.57018179687731	1.41673364669936

==> Figures/data/downtime_clouds_old.dat <==
0	2.20529410667973	2.08006560484734	4.11569722280779	4.02252557253052
1	1.94138552593462	1.81405213232406	3.20562036292132	3.10673105252929
2	1.75597069571112	1.62497188970123	2.63638270050633	2.53248169773629
3	1.59413082800155	1.46077058696773	2.25745545036261	2.14980387361507
4	1.46719261754726	1.33284744729416	1.98219971527427	1.86903842001776
5	1.36662354003102	1.23345860689158	1.77782354658791	1.66447312604002
6	1.28006572220489	1.14499851405092	1.61300359360901	1.49486220617646
7	1.20624831048051	1.06985769264733	1.48179171530807	1.36233021701874
8	1.15377681102807	1.00898587722938	1.37633104192815	1.25719598085633
9	1.09732293264604	0.948373492616919	1.29138160691518	1.16915505573561
10	1.05394816436634	0.900844047512575	1.21201475289818	1.08880876552423

==> Figures/data/downtime_fogs.dat <==
0	4.46828108794139	2.22153210974793	2.08737817865188	7.53661575425159	4.12470170544888	4.02639125071281
1	4.08755909676034	2.02610826630254	1.88912009514954	6.56622403278632	3.43894965808585	3.33201625958993
2	3.71464486567543	1.87794808358877	1.73621632002656	5.66296938319875	2.96083513216362	2.84630573839007
3	3.72803923188963	1.74513659179022	1.60179613099663	5.00249853143627	2.61925739859975	2.50181676880648
4	3.32456826310338	1.64896349113901	1.50260122533526	4.76305710325437	2.38080128042648	2.25706349700745
5	3.32951308913725	1.55488409253627	1.40696093183226	4.36278020633482	2.15092784728997	2.02172105865183
6	2.90714445552271	1.47784166186838	1.32618191447266	4.05642336411126	2.00585852787260	1.87262568342014
7	2.94474903984615	1.41021928275282	1.26264646024902	3.66540840966697	1.86375797703937	1.72805056580592
8	2.96394886517509	1.34662046127667	1.19958074263147	3.70336329263661	1.74596773220294	1.60774129408864
9	2.50583119908032	1.29673230978699	1.14599101656356	3.26835782845473	1.63116450144559	1.48752821564600
10	2.53835867806778	1.24632207847828	1.09149884401712	3.35141569038022	1.55985903766958	1.41003080366847

==> Figures/data/downtime_fogs_old.dat <==
0	1.51973907224901	1.42321897390798	2.77184768434159	2.69979005608123
1	1.43178946269094	1.32872738148182	2.46472724290580	2.38353347454894
2	1.37067244644843	1.26148337531472	2.23349556666776	2.14125060469184
3	1.30711676949069	1.19535565783382	2.06100356740057	1.95937147416463
4	1.25578671485151	1.13782125448201	1.90793082646618	1.80176784796431
5	1.21651996276088	1.09247341802665	1.78443115131373	1.66853883592647
6	1.18056315826259	1.04837867738869	1.66588484234424	1.54582566646422
7	1.14106713116970	1.00246423842425	1.57527099381204	1.44739328538512
8	1.11614029462434	0.971558948579521	1.49887595513891	1.36873217656663
9	1.08174181841785	0.934451709768497	1.42071316378356	1.29078124761068
10	1.05522878701179	0.903347538737259	1.36829803612969	1.23342157495103

==> Figures/data/generation_size.dat <==
20	0.797521487552466	0.566672894681853
60	1.51168274117380	1.28324850732317
100	2.24392367880560	2.01019608684346
140	2.95923226172136	2.72348709163722
180	3.67068744730038	3.43337114399241

==> Figures/data/generation_size_all.dat <==
20	0.643452508529234	0.752200022616863	0.995196305631667
60	1.58656407240435	1.70560811845590	3.40839416007966
100	2.50689961887957	2.62575976074681	5.05454331911576
140	3.45635906086788	3.57806692701033	7.52042264474568
180	4.38041400092495	4.49874830029712	9.10689879270672

==> Figures/data/generation_size_old.dat <==
10	0.630150444427641	0.227688655427947
20	1.05447401684957	0.612058188950427
30	1.45316357752732	1.00278957723484
40	1.82973483990012	1.37968759880007
50	2.22148465680080	1.76938603125642
60	2.62334791445254	2.17404901054003
70	3.00594538721526	2.55425400769814
80	3.36409905403484	2.91437353237181
90	3.75944849286908	3.31110743870390
100	4.15784889663534	3.71198899762395

==> Figures/data/rho.dat <==
2	2.03017189317459	2.02170753345692	1.93657090781465	1.91012004664768
6	2.03534278279879	2.02924693796339	1.94010127783492	1.92397534978968
10	2.06183513914836	2.03207248976463	1.95361349739564	1.93254585616078
14	2.24424247732544	2.06151732205175	2.00866711960318	1.97166292191132

==> Figures/data/rho_old.dat <==
2 2.21215856706368	1.77964213616186	2.17934035601374	1.79876153047229
6 2.22559458853658	1.78863211876840	2.19178040536689	1.80046341970859
10 2.21617623177504	1.74582254961014	2.19766321798699	1.78309538929502
14 2.35978273761826	1.70818733673451	2.25093506329129	1.74955505281885

==> Figures/data/single_multi.dat <==
1	1.68060494161732	9.25177297699848
2	1.92892827896201	9.45033214917224
3	1.78970909082617	9.78901740497222
4	1.91241062922558	8.37513241412258
5	1.90454297893084	8.15126552507943
6	2.37317005094010	10.6810645489506
7	1.66878805015675	9.42655754546109
8	1.97144855032809	8.85376805321183
9	1.90726646818311	8.20555230687307
10	1.68253401836061	8.12324235541858
11	1.84518251726958	9.34247796596495
12	1.70816726492073	8.20565098511482
13	2.28506682701425	9.24349085017715
14	2.05134676481977	8.42525156989218
15	2.04990792471474	9.02439624383271
16	2.00654657725738	9.32795349142038
17	1.54871622613837	8.28479895683338
18	1.80750772260802	8.53873668995992
19	1.83237285647078	8.28150469003243
20	1.99656408441137	8.23686587728222
21	2.09104417112949	8.11694684438976
22	1.96555723375923	8.91318846847203
23	1.67818415702547	8.62760189237130
24	1.92094197578377	8.81722143841123
25	1.83197042262810	9.06882043779939
26	2.15116411237294	8.56854422017460
27	1.89241330165551	9.43465203357492
28	1.83358833031744	9.09821852873207
29	2.06080304437311	8.94966484993118
30	2.14407750324405	10.9495424512745
31	1.90660518658326	8.66536081874953
32	1.79206345180313	8.22402997505262
33	2.01969859708923	9.87879429217754
34	1.77701558751366	9.33580535630517
35	2.60607185110641	14.2451793579652
36	1.71371316344551	8.41956932013052
37	2.05759039927703	8.26137761370005
38	2.25465993723063	11.7648103084819
39	1.87944544760570	9.10670983074381
40	2.29732751839525	8.41070594410181
41	2.22244592743627	12.7102972176133
42	2.14081938401993	9.37037004180530
43	2.36631460246398	8.84852470238872
44	2.23569375837751	9.30739475965000
45	1.95715776050857	9.39522276941398
46	2.25582081718132	11.2249646301569
47	2.38883521327918	11.5527160980848
48	1.88442488726342	10.6876178533292
49	1.57717832260688	8.12046595950686
50	1.75728827981389	8.94895810424126
51	1.98840340187992	8.38303069581245
52	1.78854280218599	8.22855654508291
53	1.89052319739661	8.13388385838846
54	2.04399238285451	8.21093671307067
55	1.89755395488957	8.32554000783983
56	2.01921264978656	9.30190154163276
57	1.75272687123973	8.88622385686679
58	2.27915384132819	9.53005407962304
59	2.42422186332277	10.2448398452457
60	1.69008042150547	8.66120830264653
61	2.22381586845010	8.72218723053019
62	2.34619833271231	8.30919565312441
63	1.89757364458813	8.84368716930088
64	1.91795919836795	8.33585411919495
65	2.16039242457868	10.5212706011971
66	2.00198674912182	9.01674225727179
67	1.56146617343311	8.12282190810881
68	1.74103106499868	9.35382038574631
69	1.88503675442563	9.08507282922809
70	2.06315431082270	12.4167717003435
71	1.82230473349571	9.22554649537175
72	1.93776839505164	8.58071310142243
73	1.96764448797321	8.20852178531532
74	2.32828559608922	8.61946440132452
75	1.67335222908062	8.63107437632833
76	1.75262823914839	8.36747189609014
77	1.75936813035809	8.81665485720928
78	1.63786909356780	8.39275090403067
79	1.83071668091412	9.06488514561569
80	1.74790608605989	8.50154956667669
81	1.98028540595334	9.53252905004764
82	1.81897821211963	9.33377446195267
83	1.63724734961737	8.23475825912132
84	2.18121658743212	9.33874405942195
85	1.94444245224360	9.88597441222664
86	2.14132280661160	8.30477990755967
87	1.82627214166926	8.47331481324359
88	2.03971128892779	8.88193695399492
89	1.97367237808987	9.91667531979783
90	1.63251570846617	8.20807846721806
91	2.11137810717321	9.75720583439589
92	1.85414488841250	8.66224076638832
93	2.24129092204505	11.5539484334091
94	1.86287480391821	8.82580427496752
95	1.73763092923618	8.13748563484255
96	1.93010908791361	9.12264622334698
97	1.76057960797027	8.18424863717166
98	1.65643887981104	8.72821114138713
99	2.08995465795833	9.90747703215306
100	2.02198876489585	9.91998492306509
101	1.99587030967907	9.20803527449618
102	1.72282637753372	8.80694185734987
103	1.94337490265681	8.19694164290395
104	1.89655505503954	8.21843366747783
105	1.70471232405522	8.12241888787874
106	1.88322198379835	8.29298581735705
107	1.72483253701030	8.70000188394501
108	1.78027493672810	8.65069364383115
109	1.79934757207177	8.80005928791227
110	1.97063790431423	8.54857028538827
111	1.85730771682767	8.31429408114127
112	1.93327065733582	10.6662972952267
113	2.17688226845644	11.6928970942782
114	1.94327768481046	10.2691162262975
115	2.12668858707700	9.78429181158192
116	2.04964002811912	10.4971864223356
117	2.13554837168576	8.17911061672861
118	2.51031533624815	11.0731329964386
119	1.76381318162087	8.71221265808659
120	1.89132279322710	10.2301578941765
121	1.76227628955575	8.78884748786917
122	1.86349177243810	8.17866896784306
123	2.15366002093233	8.68887441013033
124	1.63197396880332	9.68150838058830
125	1.47090910269784	8.36079930117120
126	1.54275942893154	8.20006670466912
127	2.02247892533757	11.7303371880277
128	2.22291840562871	10.6836345651800
129	1.78780122496985	8.73056546215203
130	1.77183656523468	8.33685784385269
131	2.06426675411662	9.00551881982284
132	2.08295200538365	8.73940155892530
133	2.24539326400632	9.44783029808083
134	1.83551035711124	8.47283352443222
135	1.75587334423576	8.99670658308672
136	1.88729010814203	9.37531209677494
137	2.06217825718161	8.34342214087143
138	1.90679892602168	9.45088477969235
139	1.91987261829960	8.22450268123824
140	1.90710355234806	8.18309252832773
141	1.80502927719489	8.58289207105461
142	2.25663820001387	11.6116175358531
143	1.61502867923157	8.30354467500566
144	1.98861180444820	8.86359905873474
145	1.80211647176621	10.9335234030129
146	1.90367968871967	8.59870187562443
147	2.01295759849994	8.34982143538925
148	1.96992879675191	10.1377471242808
149	1.63681827330996	8.23094607709581
150	1.71329723046353	8.18315279981611
151	1.97274695340937	9.56067022265740
152	2.10511849106137	8.89225324862717
153	2.18041728925512	12.2979761082557
154	1.89234559946417	8.43625230878177
155	1.86312803793456	8.39223139367581
156	1.98321917714835	10.6478964868800
157	1.78534090109677	8.20801956578824
158	1.69040065941918	8.16702112163357
159	2.11566066613241	9.51476770386235
160	2.05527009079685	8.13085188551801
161	2.19859482685976	11.4187248894588
162	2.24385870019814	8.36338693384600
163	1.90343905076891	8.36259097091726
164	1.74471119992010	9.13375089465847
165	2.14172934883061	9.64824378726258
166	2.17278065763280	11.9109787497083
167	1.78671345591152	8.23509397138352
168	2.06788251739343	9.53270216879331
169	1.67535927533283	8.42181279788939
170	1.94395564579941	8.24648094179589
171	1.91753606706825	9.10459301278967
172	1.70848366733147	8.54890161432752
173	1.95443596852154	8.21587468689425
174	1.84693068174686	9.53492020611169
175	1.94906623130342	8.75414424346148
176	2.20716325394352	10.0006470699514
177	1.79311385945613	8.93722526699733
178	1.88468175930005	9.45632410930390
179	1.80261518753209	8.79048091200168
180	2.37525754768610	10.9406826381370
181	1.79498406300759	9.01707015823582
182	1.65612066537386	8.19521584907981
183	1.78485390422534	9.12430882437757
184	1.69992064140494	8.29044920719846
185	1.96387973053604	9.93829178625260
186	2.32035049755159	13.8993999248859
187	2.25155285779757	9.29592704209704
188	1.89593389963199	9.33365618476864
189	1.76990887903076	8.80878766115289
190	1.98666020398854	8.69005463627127
191	1.99939370156319	8.45221908538212
192	1.83232719916703	8.61454222532840
193	1.80131553020901	8.30695893912596
194	1.92553498802494	8.55731603256678
195	1.80444224478503	8.35701776019724
196	1.66689843760379	8.91732080221039
197	1.64874401774470	8.47861057250319
198	2.09673310587346	9.10976097865531
199	1.65491403349638	8.41696748001440
200	2.24155948168403	10.8527437672280
